Low-Rank Kernel Matrix Approximation Using Skeletonized Interpolation With Endo- or Exo-Vertices

The efficient compression of kernel matrices, for instance the off-diagonal blocks of discretized integral equations, is a crucial step in many algorithms. In this paper, we study the application of Skeletonized Interpolation to construct such factorizations. In particular, we study four different strategies for selecting the initial candidate pivots of the algorithm: Chebyshev grids, points on a sphere, maximally-dispersed and random vertices. Among them, the first two introduce new interpolation points (exo-vertices) while the last two are subsets of the given clusters (endo- vertices). We perform experiments using three real-world problems coming from the multiphysics code LS-DYNA. The pivot selection strategies are compared in term of quality (final rank) and efficiency (size of the initial grid). These benchmarks demonstrate that overall, maximally-dispersed vertices provide an accurate and efficient sets of pivots for most applications. It allows to reach near-optimal ranks while starting with relatively small sets of vertices, compared to other strategies.

==> Images/weights_no_weights.dat <==
with_weights            no_weights              rank
0.047300554554822606	0.11715970925542725	1
0.03700429921579906	0.09930086129369523	2
0.026359163573810747	0.16524192991993217	3
0.004600235850049432	0.11138176602335102	4
0.00335270857036761	0.030547808305081463	5
0.002404931795971043	0.004431780364964307	6
0.002058506947489957	0.005084385834934147	7
0.0012949321631375633	3.2507879071774384	8
0.0004252081020763269	0.035204810096036675	9
0.00031412503739048736	0.7946895322590363	10
0.00026962606384365364	0.0016208996666350268	11
0.00020711093232620174	0.0005577230606452838	12
0.00016277569281247106	0.00027815955096345226	13
0.00012813773164576495	0.026663983713317248	14
0.00010641721562808485	0.0002892191779217806	15
7261754181468852e-20	0.0012438901547085297	16
4866631786186144e-20	0.00016224916881689853	17
42373355401036755e-21	0.0001887177356921581	18
3318441851435737e-20	0.00017421740511152275	19
2444499347556214e-20	0.0002500770159979564	20
21228097713398778e-21	0.000488623899649165	21
17793703215397877e-21	0.00020273107096467665	22
1406524380691714e-20	0.0003069788281667544	23
1134893380123965e-20	9623384163349709e-20	24
8900894859942886e-21	7568382582460251e-20	25
66074572473347596e-22	7691880776333191e-20	26
5083865178688793e-21	2118703514800858e-20	27
4329764955958926e-21	1823535064780208e-20	28
3754883728683112e-21	7623418274513045e-20	29
266304231079377e-20	1703858587414072e-20	30
22144028991575786e-22	3109838085373147e-20	31
18826944866401745e-22	11491175472788429e-21	32
15562058972646477e-22	42453830175494565e-22	33
1355272716098657e-21	33301583640317155e-22	34
11096971798303572e-22	3015433315919833e-21	35
8958565417466216e-22	23054681277477873e-22	36
6679505869241067e-22	15390146035823268e-22	37
6125088616703063e-22	21369622486617423e-22	38
4638536546339393e-22	17708068399381933e-21	39
3774936947970982e-22	1557142977318775e-21	40
33547295280772383e-23	15854293987596977e-22	41
2937515510113162e-22	16956203474839194e-22	42
2591815495598739e-22	18631656243002262e-22	43
19776612287104447e-23	2003300083718592e-21	44
16481601023754544e-23	2273185416298636e-21	45
14684617494285774e-23	22613203366155307e-22	46
12949066684489166e-23	14578093712209924e-22	47
11008748908973984e-23	4596121365339469e-22	48
8423704999377162e-23	4055570743593831e-22	49
7440236028136427e-23	34047422227735895e-22	50
7117527087854105e-23	845152300025004e-20	51
6175527623989546e-23	48171123070591905e-22	52
5548285432845424e-23	4516013089978737e-21	53
51024104937248766e-24	359612004434533e-21	54
4634557636250238e-23	32243388405395406e-23	55
38985480242179077e-24	34122890456300706e-23	56
3384655039813563e-23	2759268839113568e-22	57
3053281749489234e-23	9291380760452954e-22	58
27843298994266857e-24	27013512457449724e-23	59
23618980891674126e-24	6804190331822007e-23	60
2060828065859333e-23	57193584831101325e-24	61
19088753472611093e-24	51979028212556725e-24	62
1714190523670637e-23	9352977826310023e-22	63
16425084331081965e-24	4424157942807182e-23	64
14710570071912717e-24	44301359927685856e-24	65
13773532755345104e-24	4863979212434525e-23	66
12030393074472126e-24	5712346334707322e-23	67
11433123509401085e-24	5722262325364389e-23	68
1039600585286251e-23	13410621990480274e-23	69
9545540328137446e-24	13307629265301692e-23	70
8644681873972848e-24	1329504707038186e-22	71
8165531983733467e-24	8448534456488694e-23	72
6811728381475783e-24	1111419708360588e-22	73
6367924477863292e-24	5693478475277948e-23	74
5775454072909627e-24	5643455056931432e-22	75
5001968825143732e-24	5640900569673015e-22	76
4638702970083046e-24	33786105781618935e-24	77
3800697615820096e-24	4259904336523461e-23	78
3292221506185192e-24	11825638382850438e-24	79
2904634780864e-21	13933352472388069e-24	80
22905750836770984e-25	9493600186676807e-24	81
2103681601430574e-24	54703617553656475e-25	82
1920047257893752e-24	5983018031765392e-24	83
16616026390128326e-25	5325464967701681e-24	84
1386883207873119e-24	35451055221870853e-25	85
13205965779513623e-25	3571625055043979e-24	86
11684890742432986e-25	4267336386878813e-24	87
11184045856431408e-25	32976782898392906e-25	88
10413110916133441e-25	25761026785644608e-24	89
9668089233605098e-25	3937644339010943e-24	90
8993796406083946e-25	4621448265680417e-24	91
819271899549984e-24	4630947590643014e-24	92
7591666491354867e-25	18075849646025705e-25	93
7047812836029611e-25	1648802175852061e-24	94
6398428436951007e-25	13779519382107628e-25	95
6116966706593596e-25	13053574616461829e-25	96
6042155028370637e-25	1717679273584647e-24	97
5521623169423626e-25	28377779278831863e-25	98
5266231254529249e-25	15532115488099069e-25	99
5106258209580002e-25	4245201753710134e-24	100


==> cheb_mdv_vs_circle.dat <==
x1 x2 y1 y2
-0.235410	-0.235410	2.735410	2.735410
0.681234	0.681234	1.818766	1.818766
0.681234	-0.660826	1.818766	3.160826
-0.235410	0.681234	2.735410	1.818766
0.926848	0.255818	1.573152	2.244182
0.255818	0.926848	2.244182	1.573152
0.926848	0.681234	1.573152	1.818766
-0.660826	0.255818	3.160826	2.244182
0.926848	-0.235410	1.573152	2.735410
0.926848	0.926848	1.573152	1.573152
-0.906440	0.926848	3.406440	1.573152
0.255818	-0.906440	2.244182	3.406440
-0.660826	0.926848	3.160826	1.573152
0.926848	-0.660826	1.573152	3.160826
-0.906440	-0.235410	3.406440	2.735410
0.681234	0.926848	1.818766	1.573152
0.255818	0.681234	2.244182	1.818766
-0.906440	-0.660826	3.406440	3.160826
0.681234	0.255818	1.818766	2.244182
0.926848	-0.906440	1.573152	3.406440
-0.235410	0.926848	2.735410	1.573152
-0.906440	0.681234	3.406440	1.818766
0.681234	-0.235410	1.818766	2.735410
-0.660826	-0.906440	3.160826	3.406440
0.681234	-0.906440	1.818766	3.406440
-0.660826	0.681234	3.160826	1.818766
-0.235410	-0.906440	2.735410	3.406440


==> circle_mdv_vs_circle.dat <==
x1  x2  y1  y2
-0.720117301711858	-0.6901480075774195	3.1589337838878144	3.2487876595974563
0.6603057612501844	0.7501596369598276	1.7785107209257704	1.8084800150602072
0.984728089290028	-0.16804497485963354	2.709656873304672	1.5233197110077525
-0.29166920965507437	0.9553259374754098	1.5331263190027755	2.7508897196952002
0.9420578682411469	0.3332938331494449	2.2069588129825544	1.5446740625245874
-0.909087472158978	0.41192952210023265	2.0498291419075043	3.3908140651597387
0.5241560699364283	-0.8494834461132588	1.5331263190027755	2.247738302942426
0.21102885066704274	0.9766802889922441	3.3709341148064227	2.0123978080308853
0.7774793926738273	0.6279028581462854	1.9056303321503765	1.6966006858301288
-0.1261290118136607	-0.9896306018481088	3.483356111927659	2.6680449748596318
0.3729470974645366	0.9270933832519892	1.58954055047865	2.088070477899765
0.8723060921687922	-0.48623021460674176	1.6721273080025254	3.0583946420732717
-0.5929976904872521	0.8033993141698683	3.0227840925740583	1.6491445765243675
0.9847280892900281	0.1694169522220038	2.3724990108239683	1.5089974207895174
-0.9941204743362975	-0.08398451956529188	2.54168744533813	3.4968176383385283
0.5241560699364282	0.8508554234756297	1.5045075483013304	2.4146435030723357
0.04305942270050062	0.9981896157008995	2.0498291419075043	1.6078139574778876
0.8723060921687924	0.48760219196911214	1.6721273080025252	1.9402333805643543
0.21102885066704205	-0.9753083116298735	3.483356111927659	2.330583047777994
0.9990892107453355	0.0006859886811854288	2.54168744533813	1.5018103842990975
-0.7201173017118577	0.6915199849397904	1.7785107209257704	3.190148007577419
-0.12612901181366026	0.9910025792104796	1.5045075483013304	2.583984519565291
0.7774793926738273	-0.6265308807839146	3.1589337838878144	1.7498403630401695
-0.9090874721589781	-0.4105575447378616	2.8715751201021664	3.425721405889618
0.9420578682411468	-0.33192185578707417	2.8715751201021664	1.572906616748008
-0.4487988807301242	0.8921860425221096	1.5895405504786502	2.910557544737861


==> circle_mdv_vs_circle_0.dat <==
x1  x2  y1  y2
0.9990892107453355	0.0006859886811854288	3.4977172333829665	2.499314011318813
0.9847280892900281	0.1694169522220038	3.483356111927659	2.6680449748596318
0.9420578682411469	0.3332938331494449	3.4406858908787776	2.831921855787073
0.8723060921687924	0.48760219196911214	3.370934114806423	2.9862302146067403
0.7774793926738273	0.6279028581462854	3.2761074153114578	3.126530880783914
0.6603057612501844	0.7501596369598276	3.1589337838878144	3.2487876595974563
0.5241560699364282	0.8508554234756297	3.0227840925740583	3.3494834461132585
0.3729470974645366	0.9270933832519892	2.8715751201021664	3.425721405889618
0.21102885066704274	0.9766802889922441	2.7096568733046724	3.475308311629873
0.04305942270050062	0.9981896157008995	2.54168744533813	3.4968176383385283
-0.12612901181366026	0.9910025792104796	2.3724990108239687	3.4896306018481087
-0.29166920965507437	0.9553259374754098	2.2069588129825544	3.4539539601130387
-0.4487988807301242	0.8921860425221096	2.0498291419075043	3.3908140651597387
-0.5929976904872521	0.8033993141698683	1.9056303321503765	3.3020273368074973
-0.7201173017118577	0.6915199849397904	1.7785107209257704	3.190148007577419
-0.8265007146351029	0.5597666194356433	1.6721273080025254	3.0583946420732717
-0.909087472158978	0.41192952210023265	1.5895405504786502	2.910557544737861
-0.9655017036348523	0.2522616970575725	1.5331263190027755	2.7508897196952002
-0.9941204743362975	0.08535649692766296	1.5045075483013304	2.583984519565291
-0.9941204743362975	-0.08398451956529188	1.5045075483013304	2.4146435030723357
-0.9655017036348524	-0.25088971969520146	1.5331263190027755	2.247738302942426
-0.9090874721589781	-0.4105575447378616	1.58954055047865	2.088070477899765
-0.826500714635103	-0.5583946420732724	1.6721273080025252	1.9402333805643543
-0.720117301711858	-0.6901480075774195	1.7785107209257704	1.8084800150602072
-0.5929976904872519	-0.8020273368074976	1.9056303321503765	1.6966006858301288
-0.4487988807301244	-0.8908140651597387	2.0498291419075043	1.6078139574778876
-0.29166920965507437	-0.953953960113039	2.2069588129825544	1.5446740625245874
-0.1261290118136607	-0.9896306018481088	2.3724990108239683	1.5089974207895174
0.04305942270050038	-0.9968176383385288	2.54168744533813	1.5018103842990975
0.21102885066704205	-0.9753083116298735	2.709656873304672	1.5233197110077525
0.37294709746453636	-0.9257214058896185	2.8715751201021664	1.572906616748008
0.5241560699364283	-0.8494834461132588	3.0227840925740583	1.6491445765243675
0.660305761250184	-0.748787659597457	3.1589337838878144	1.7498403630401695
0.7774793926738273	-0.6265308807839146	3.2761074153114578	1.872097141853712
0.8723060921687922	-0.48623021460674176	3.3709341148064227	2.0123978080308853
0.9420578682411468	-0.33192185578707417	3.4406858908787776	2.166706166850553
0.984728089290028	-0.16804497485963354	3.483356111927659	2.330583047777994


==> geo_mdv_vs_circle.dat <==
x1 x2 y1 y2
1.000000	0.000000	3.500000	2.500000
0.997987	0.063424	3.497987	2.563424
0.991955	0.126592	3.491955	2.626592
0.981929	0.189251	3.481929	2.689251
0.967949	0.251148	3.467949	2.751148
0.950071	0.312033	3.450071	2.812033
0.928368	0.371662	3.428368	2.871662
0.902927	0.429795	3.402927	2.929795
0.873849	0.486197	3.373849	2.986197
0.841254	0.540641	3.341254	3.040641
0.805270	0.592908	3.305270	3.092908
0.766044	0.642788	3.266044	3.142788
0.723734	0.690079	3.223734	3.190079
0.678509	0.734592	3.178509	3.234592
0.630553	0.776146	3.130553	3.276146
0.580057	0.814576	3.080057	3.314576
0.527225	0.849725	3.027225	3.349725
0.472271	0.881453	2.972271	3.381453
0.415415	0.909632	2.915415	3.409632
0.356886	0.934148	2.856886	3.434148
0.296920	0.954902	2.796920	3.454902
0.235759	0.971812	2.735759	3.471812
0.173648	0.984808	2.673648	3.484808
0.110838	0.993838	2.610838	3.493838
0.047582	0.998867	2.547582	3.498867
-0.015866	0.999874	2.484134	3.499874
-0.079250	0.996855	2.420750	3.496855
-0.142315	0.989821	2.357685	3.489821
-0.204807	0.978802	2.295193	3.478802
-0.266474	0.963842	2.233526	3.463842
-0.327068	0.945001	2.172932	3.445001
-0.386345	0.922354	2.113655	3.422354
-0.444067	0.895994	2.055933	3.395994
-0.500000	0.866025	2.000000	3.366025
-0.553920	0.832570	1.946080	3.332570
-0.605610	0.795762	1.894390	3.295762
-0.654861	0.755750	1.845139	3.255750
-0.701475	0.712694	1.798525	3.212694
-0.745264	0.666769	1.754736	3.166769
-0.786053	0.618159	1.713947	3.118159
-0.823677	0.567060	1.676323	3.067060
-0.857983	0.513677	1.642017	3.013677
-0.888835	0.458227	1.611165	2.958227
-0.916108	0.400931	1.583892	2.900931
-0.939693	0.342020	1.560307	2.842020
-0.959493	0.281733	1.540507	2.781733
-0.975430	0.220311	1.524570	2.720311
-0.987439	0.158001	1.512561	2.658001
-0.995472	0.095056	1.504528	2.595056
-0.999497	0.031728	1.500503	2.531728
-0.999497	-0.031728	1.500503	2.468272
-0.995472	-0.095056	1.504528	2.404944
-0.987439	-0.158001	1.512561	2.341999
-0.975430	-0.220311	1.524570	2.279689
-0.959493	-0.281733	1.540507	2.218267
-0.939693	-0.342020	1.560307	2.157980
-0.916108	-0.400931	1.583892	2.099069
-0.888835	-0.458227	1.611165	2.041773
-0.857983	-0.513677	1.642017	1.986323
-0.823677	-0.567060	1.676323	1.932940
-0.786053	-0.618159	1.713947	1.881841
-0.745264	-0.666769	1.754736	1.833231
-0.701475	-0.712694	1.798525	1.787306
-0.654861	-0.755750	1.845139	1.744250
-0.605610	-0.795762	1.894390	1.704238
-0.553920	-0.832570	1.946080	1.667430
-0.500000	-0.866025	2.000000	1.633975
-0.444067	-0.895994	2.055933	1.604006
-0.386345	-0.922354	2.113655	1.577646
-0.327068	-0.945001	2.172932	1.554999
-0.266474	-0.963842	2.233526	1.536158
-0.204807	-0.978802	2.295193	1.521198
-0.142315	-0.989821	2.357685	1.510179
-0.079250	-0.996855	2.420750	1.503145
-0.015866	-0.999874	2.484134	1.500126
0.047582	-0.998867	2.547582	1.501133
0.110838	-0.993838	2.610838	1.506162
0.173648	-0.984808	2.673648	1.515192
0.235759	-0.971812	2.735759	1.528188
0.296920	-0.954902	2.796920	1.545098
0.356886	-0.934148	2.856886	1.565852
0.415415	-0.909632	2.915415	1.590368
0.472271	-0.881453	2.972271	1.618547
0.527225	-0.849725	3.027225	1.650275
0.580057	-0.814576	3.080057	1.685424
0.630553	-0.776146	3.130553	1.723854
0.678509	-0.734592	3.178509	1.765408
0.723734	-0.690079	3.223734	1.809921
0.766044	-0.642788	3.266044	1.857212
0.805270	-0.592908	3.305270	1.907092
0.841254	-0.540641	3.341254	1.959359
0.873849	-0.486197	3.373849	2.013803
0.902927	-0.429795	3.402927	2.070205
0.928368	-0.371662	3.428368	2.128338
0.950071	-0.312033	3.450071	2.187967
0.967949	-0.251148	3.467949	2.248852
0.981929	-0.189251	3.481929	2.310749
0.991955	-0.126592	3.491955	2.373408
0.997987	-0.063424	3.497987	2.436576
1.000000	-0.000000	3.500000	2.500000


==> mdv_mdv_vs_circle.dat <==
x1  x2  y1  y2
-0.6326530612244898	-0.7551020408163265	3.13265306122449	3.2551020408163267
0.5918367346938775	0.7755102040816326	1.7857142857142856	1.846938775510204
0.9591836734693877	-0.020408163265306145	2.7040816326530615	1.5408163265306123
-0.326530612244898	0.8367346938775511	1.5408163265306123	2.7040816326530615
0.6530612244897958	-0.7551020408163265	2.0918367346938775	1.6020408163265307
0.04081632653061229	0.9591836734693877	1.846938775510204	3.2551020408163267
0.8979591836734695	0.346938775510204	3.2551020408163267	1.846938775510204
-0.8775510204081632	0.346938775510204	1.6020408163265307	2.1530612244897958
0.7755102040816326	0.5918367346938775	3.4387755102040813	2.520408163265306
0.22448979591836737	-0.9387755102040817	2.4591836734693877	1.5408163265306123
0.40816326530612246	0.8979591836734695	2.4591836734693877	3.4387755102040813
-0.6938775510204082	0.7142857142857142	1.5408163265306123	2.520408163265306
0.8979591836734695	-0.3877551020408163	2.887755102040816	1.6020408163265307
-0.9387755102040817	-0.20408163265306123	1.6020408163265307	2.887755102040816
-0.326530612244898	-0.9387755102040817	2.0306122448979593	1.9081632653061225
-0.1428571428571429	0.8979591836734695	3.377551020408163	2.1530612244897958
0.7755102040816326	0.04081632653061229	1.846938775510204	2.0918367346938775
0.7755102040816326	-0.5714285714285714	2.0918367346938775	3.377551020408163
0.22448979591836737	0.7142857142857142	2.2755102040816326	1.663265306122449
0.7142857142857142	0.40816326530612246	2.826530612244898	3.4387755102040813
-0.8163265306122449	0.5306122448979593	1.663265306122449	2.336734693877551
0.5306122448979593	0.5306122448979593	3.071428571428571	1.7244897959183674
-0.8775510204081632	-0.44897959183673464	3.316326530612245	2.887755102040816
0.8367346938775511	-0.20408163265306123	1.7244897959183674	3.071428571428571
0.40816326530612246	-0.8775510204081632	2.336734693877551	1.846938775510204


==> mdv_mdv_vs_circle_0.dat <==
x1  x2  y1  y2
0.40816326530612246	0.8979591836734695	2.826530612244898	3.4387755102040813
-0.326530612244898	-0.9387755102040817	2.0918367346938775	1.6020408163265307
-0.8775510204081632	0.346938775510204	3.377551020408163	2.1530612244897958
0.8979591836734695	-0.3877551020408163	1.6020408163265307	2.887755102040816
0.04081632653061229	-0.020408163265306145	2.520408163265306	2.520408163265306
-0.8775510204081632	-0.44897959183673464	3.316326530612245	2.887755102040816
-0.326530612244898	0.8367346938775511	2.887755102040816	1.6020408163265307
0.8979591836734695	0.346938775510204	1.6020408163265307	2.1530612244897958
0.40816326530612246	-0.8775510204081632	2.0918367346938775	3.377551020408163
-0.326530612244898	-0.3877551020408163	2.1530612244897958	2.1530612244897958
0.16326530612244894	0.46938775510204067	2.4591836734693877	3.0102040816326534
-0.3877551020408163	0.22448979591836737	2.642857142857143	2.0306122448979593
0.5306122448979593	-0.020408163265306145	2.0306122448979593	2.642857142857143
0.22448979591836737	-0.44897959183673464	3.0102040816326534	2.520408163265306
-0.6938775510204082	-0.08163265306122447	2.887755102040816	2.9489795918367347
-0.6938775510204082	0.7142857142857142	3.0102040816326534	1.9693877551020407
0.5306122448979593	0.5306122448979593	1.9693877551020407	3.0102040816326534
0.04081632653061229	-0.8163265306122449	2.4591836734693877	1.5408163265306123
0.9591836734693877	-0.020408163265306145	1.5408163265306123	2.520408163265306
0.04081632653061229	0.9591836734693877	3.4387755102040813	2.520408163265306
-0.6326530612244898	-0.7551020408163265	2.4591836734693877	3.4387755102040813
0.5918367346938775	-0.5714285714285714	3.13265306122449	3.2551020408163267
-0.20408163265306123	0.5306122448979593	1.7857142857142856	1.846938775510204
-0.26530612244897966	-0.08163265306122447	2.336734693877551	1.846938775510204
0.2857142857142856	0.16326530612244894	2.7653061224489797	2.336734693877551
-0.08163265306122447	0.2857142857142856	1.846938775510204	2.3979591836734695
-0.20408163265306123	-0.6938775510204082	2.7653061224489797	2.642857142857143
-0.9387755102040817	0.04081632653061229	2.336734693877551	2.7653061224489797
-0.5714285714285714	0.46938775510204067	3.2551020408163267	1.846938775510204
-0.020408163265306145	-0.326530612244898	1.846938775510204	3.2551020408163267
0.6530612244897958	-0.26530612244897966	2.3979591836734695	2.2755102040816326
0.6530612244897958	0.22448979591836737	3.13265306122449	2.2755102040816326
0.2857142857142856	-0.1428571428571429	2.2142857142857144	3.13265306122449
-0.020408163265306145	0.7142857142857142	2.7040816326530615	3.193877551020408
-0.6326530612244898	-0.326530612244898	2.642857142857143	1.7244897959183674
-0.6326530612244898	0.16326530612244894	2.2142857142857144	2.4591836734693877
0.7755102040816326	0.5918367346938775	1.7857142857142856	2.7040816326530615
-0.9387755102040817	-0.20408163265306123	2.0306122448979593	1.9081632653061225
0.22448979591836737	0.7142857142857142	3.071428571428571	2.7653061224489797
0.2857142857142856	-0.6938775510204082	1.846938775510204	2.0918367346938775
0.40816326530612246	0.346938775510204	2.5816326530612246	2.826530612244898
0.5918367346938775	0.7755102040816326	3.13265306122449	3.0102040816326534
-0.44897959183673464	-0.6326530612244898	3.071428571428571	1.7244897959183674
-0.020408163265306145	-0.5714285714285714	2.826530612244898	1.846938775510204
-0.44897959183673464	0.6530612244897958	1.7244897959183674	3.071428571428571
0.46938775510204067	-0.3877551020408163	2.887755102040816	2.1530612244897958
-0.44897959183673464	-0.20408163265306123	2.1530612244897958	2.887755102040816
-0.8163265306122449	0.5306122448979593	3.2551020408163267	2.642857142857143
-0.20408163265306123	0.10204081632653073	2.3979591836734695	2.0306122448979593
0.22448979591836737	-0.9387755102040817	2.0306122448979593	2.336734693877551
0.8367346938775511	-0.20408163265306123	2.9489795918367347	3.13265306122449
0.7755102040816326	0.04081632653061229	2.2755102040816326	1.663265306122449
0.7142857142857142	0.40816326530612246	3.193877551020408	2.0918367346938775
-0.1428571428571429	0.8979591836734695	2.5816326530612246	2.2142857142857144
-0.1428571428571429	-0.8775510204081632	1.663265306122449	2.336734693877551
-0.6938775510204082	-0.5714285714285714	3.316326530612245	2.336734693877551
-0.5102040816326531	-0.020408163265306145	2.2755102040816326	3.316326530612245
0.6530612244897958	-0.7551020408163265	2.642857142857143	3.377551020408163
0.10204081632653073	0.22448979591836737	2.0306122448979593	3.193877551020408
0.346938775510204	0.5306122448979593	2.7040816326530615	1.5408163265306123
0.7755102040816326	-0.5714285714285714	1.5408163265306123	2.7040816326530615
0.46938775510204067	-0.20408163265306123	3.4387755102040813	2.7040816326530615
0.46938775510204067	0.16326530612244894	1.9693877551020407	2.826530612244898


==> plot_coil1_err.dat <==
Error    SVD     err-MDV     err-sphere    err-random     err-Chebyshev 
1e-10	1e-10	6078887516190994e-26	5288342322456372e-26	6059130422212546e-26	53860479616540466e-27
1e-9	1e-9	6299148682661909e-25	5444941891246267e-25	640109957096855e-24	4957499332743658e-25
1e-8	1e-8	6030917278309461e-24	5659784219446962e-24	6405213433912186e-24	51167999364991215e-25
1e-7	1e-7	629952007255218e-22	54289907918556606e-24	6731156113931979e-23	48727730151454703e-24
1e-6	1e-6	5920755386632921e-22	5605556895919164e-22	6290604374142785e-22	4959445293920215e-22
1e-5	1e-5	6006445693535761e-21	5955351711290886e-21	6421155826345093e-21	4154803807181472e-21
1e-4	1e-4	5484957269452407e-20	60222032980634344e-21	6249090745358277e-20	4263050340236769e-20
0.001	0.001	0.0005294295942747775	0.000587064727349948	0.000569566058560592	0.00035485757320603167


==> plot_coil1_far_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	26.621287128712872	33.26732673267327	38.12376237623762	58.20544554455446	50.745049504950494
1e-9	23.096534653465348	27.49009900990099	29.74009900990099	44.01980198019802	39.774752475247524
1e-8	16.99009900990099	19.586633663366335	24.33910891089109	27.084158415841586	29.611386138613863
1e-7	14.715346534653465	15.646039603960396	17.356435643564357	22.82920792079208	23.02227722772277
1e-6	9.425742574257425	9.46039603960396	11.92079207920792	11.185643564356436	17.871287128712872
1e-5	8.396039603960396	7.576732673267327	8.58910891089109	8.856435643564357	12.086633663366337
1e-4	4.101485148514851	4.138613861386139	5.00990099009901	4.311881188118812	7.955445544554456
0.001	3.9603960396039604	2.599009900990099	2	2.6757425742574257	2.717821782178218


==> plot_coil1_far_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	26.621287128712872	27.896039603960396	37.70792079207921	28.002475247524753	35.78712871287129
1e-9	23.096534653465348	23.63861386138614	29.455445544554454	23.346534653465348	28.821782178217823
1e-8	16.99009900990099	17.502475247524753	24.027227722772277	16.93811881188119	22.084158415841586
1e-7	14.715346534653465	14.27970297029703	17.27227722772277	14.200495049504951	17.235148514851485
1e-6	9.425742574257425	9.316831683168317	11.831683168316832	9.071782178217822	13.324257425742575
1e-5	8.396039603960396	7.425742574257426	8.574257425742575	6.7772277227722775	8.853960396039604
1e-4	4.101485148514851	4.101485148514851	5.00990099009901	4.00990099009901	6.487623762376238
0.001	3.9603960396039604	2.5643564356435644	2	2.297029702970297	2.160891089108911


==> plot_coil1_mid_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	32.834158415841586	43.603960396039604	53.665841584158414	79.68811881188118	63.26732673267327
1e-9	26.113861386138613	32.91089108910891	41.07673267326733	56.9480198019802	48.477722772277225
1e-8	21.59158415841584	25.705445544554454	30.475247524752476	42.693069306930695	38.21782178217822
1e-7	16.14108910891089	18.212871287128714	22.814356435643564	25.542079207920793	27.72029702970297
1e-6	12.443069306930694	12.292079207920793	16.27227722772277	17.21039603960396	19.75
1e-5	8.962871287128714	8.777227722772277	9.977722772277227	11.091584158415841	15.12871287128713
1e-4	5.6905940594059405	4.725247524752476	5.7227722772277225	4.675742574257426	8.435643564356436
0.001	3.995049504950495	3.103960396039604	2.5544554455445545	3.3564356435643563	3.2821782178217824


==> plot_coil1_mid_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	32.834158415841586	34.08168316831683	50.386138613861384	34.504950495049506	43.2970297029703
1e-9	26.113861386138613	27.168316831683168	39.272277227722775	27.277227722772277	34.62871287128713
1e-8	21.59158415841584	22.02227722772277	29.621287128712872	21.878712871287128	27.425742574257427
1e-7	16.14108910891089	16.35891089108911	22.383663366336634	15.995049504950495	20.512376237623762
1e-6	12.443069306930694	11.492574257425742	16.054455445544555	11.193069306930694	15.094059405940595
1e-5	8.962871287128714	8.571782178217822	9.950495049504951	8.336633663366337	11.138613861386139
1e-4	5.6905940594059405	4.648514851485149	5.698019801980198	4.116336633663367	6.851485148514851
0.001	3.995049504950495	3.0816831683168315	2.5321782178217824	2.896039603960396	2.623762376237624


==> plot_coil1_near_err.dat <==
Error    SVD     err-MDV     err-sphere    err-random     err-Chebyshev 
1e-10	1e-10	6078887516190994e-26	5288342322456372e-26	6059130422212546e-26	53860479616540466e-27
1e-9	1e-9	6299148682661909e-25	5444941891246267e-25	640109957096855e-24	4957499332743658e-25
1e-8	1e-8	6030917278309461e-24	5659784219446962e-24	6405213433912186e-24	51167999364991215e-25
1e-7	1e-7	629952007255218e-22	54289907918556606e-24	6731156113931979e-23	48727730151454703e-24
1e-6	1e-6	5920755386632921e-22	5605556895919164e-22	6290604374142785e-22	4959445293920215e-22
1e-5	1e-5	6006445693535761e-21	5955351711290886e-21	6421155826345093e-21	4154803807181472e-21
1e-4	1e-4	5484957269452407e-20	60222032980634344e-21	6249090745358277e-20	4263050340236769e-20
0.001	0.001	0.0005294295942747775	0.000587064727349948	0.000569566058560592	0.00035485757320603167


==> plot_coil1_near_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	40.79950495049505	66.08168316831683	122.04702970297029	125.76980198019803	104.48514851485149
1e-9	33.57178217821782	50.10643564356436	88.91584158415841	92.81930693069307	77.9059405940594
1e-8	26.643564356435643	35.98762376237624	63.73267326732673	62.12623762376238	56.304455445544555
1e-7	20.690594059405942	25.784653465346533	42.53960396039604	42.27722772277228	40.56930693069307
1e-6	15.58910891089109	17.702970297029704	27.363861386138613	26.43069306930693	27.668316831683168
1e-5	10.507425742574258	10.599009900990099	16.675742574257427	13.64851485148515	18.611386138613863
1e-4	7.663366336633663	6.826732673267327	9.368811881188119	7.155940594059406	11.418316831683168
0.001	4.02970297029703	3.707920792079208	4.794554455445545	4.143564356435643	4.646039603960396


==> plot_coil1_near_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	40.79950495049505	43.84653465346535	85.58663366336634	44.881188118811885	60.93811881188119
1e-9	33.57178217821782	35.68811881188119	66.16089108910892	36.11138613861386	48.33910891089109
1e-8	26.643564356435643	27.84158415841584	49.78960396039604	27.88118811881188	37.27722772277228
1e-7	20.690594059405942	21.237623762376238	35.46534653465346	20.985148514851485	27.88118811881188
1e-6	15.58910891089109	15.497524752475247	24.26732673267327	15.220297029702971	19.97772277227723
1e-5	10.507425742574258	10.014851485148515	15.487623762376238	9.616336633663366	13.83910891089109
1e-4	7.663366336633663	6.571782178217822	9.146039603960396	5.564356435643565	8.58910891089109
0.001	4.02970297029703	3.655940594059406	4.774752475247525	3.5915841584158414	3.853960396039604


==> plot_coil2_far_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	37.22985074626866	47.17313432835821	494	92.88059701492537	103.83582089552239
1e-9	29.256716417910447	34.27164179104478	494	61.701492537313435	78.89850746268657
1e-8	23.271641791044775	26.644776119402984	494	46.65074626865672	60.483582089552236
1e-7	17.28955223880597	19.023880597014927	494	28.14029850746269	36.33134328358209
1e-6	12.922388059701493	13.06865671641791	494	17.87462686567164	29.361194029850747
1e-5	9.017910447761194	8.976119402985075	494	11.588059701492538	17.856716417910448
1e-4	5.931343283582089	4.722388059701492	6.1940298507462686	4.767164179104478	8.564179104477612
0.001	4	3.519402985074627	3.253731343283582	3.8358208955223883	5.534328358208955


==> plot_coil2_far_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	37.22985074626866	39.602985074626865	68.6955223880597	40.644776119402984	56.668656716417914
1e-9	29.256716417910447	30.391044776119404	56.982089552238804	30.686567164179106	43.62985074626866
1e-8	23.271641791044775	23.925373134328357	46.4089552238806	24.20597014925373	33.55223880597015
1e-7	17.28955223880597	17.66268656716418	36.4089552238806	17.17313432835821	23.632835820895522
1e-6	12.922388059701493	12.298507462686567	27.301492537313433	11.743283582089552	17.31641791044776
1e-5	9.017910447761194	8.782089552238807	20.280597014925373	8.602985074626865	11.865671641791044
1e-4	5.931343283582089	4.647761194029851	6.137313432835821	4.122388059701493	6.928358208955224
0.001	4	3.4985074626865673	3.2238805970149254	3.328358208955224	3.8179104477611943


==> plot_coil2_mid_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	44.58456973293769	60.90207715133531	494	121.59347181008903	136.47477744807122
1e-9	35.51335311572701	45.79525222551929	494	91.7566765578635	95.70919881305639
1e-8	27.7893175074184	33.002967359050444	494	60.967359050445104	73.28189910979229
1e-7	20.66765578635015	23.85459940652819	494	40.05637982195846	48.53412462908012
1e-6	15.664688427299703	16.741839762611278	494	25.75370919881306	32.84272997032641
1e-5	10.169139465875372	10.100890207715134	494	13.326409495548962	21.465875370919882
1e-4	7.480712166172107	6.326409495548962	63.596439169139465	6.721068249258161	10.543026706231455
0.001	4.002967359050445	3.85459940652819	4.71513353115727	4.234421364985163	5.902077151335312


==> plot_coil2_mid_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	44.58456973293769	47.732937685459945	89.55786350148368	49.23442136498517	70.21958456973294
1e-9	35.51335311572701	37.66172106824926	73.94658753709199	38.931750741839764	54.089020771513354
1e-8	27.7893175074184	28.664688427299705	59.712166172106826	29.154302670623146	41.35014836795252
1e-7	20.66765578635015	21.23145400593472	47.18100890207715	21.06528189910979	29.38872403560831
1e-6	15.664688427299703	15.350148367952523	36.032640949554896	15.210682492581602	20.676557863501486
1e-5	10.169139465875372	9.72106824925816	26.080118694362017	9.362017804154304	13.994065281899111
1e-4	7.480712166172107	6.178041543026707	10.053412462908012	5.258160237388724	7.976261127596439
0.001	4.002967359050445	3.792284866468843	4.71513353115727	3.6973293768545994	4.534124629080119


==> plot_coil2_near_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	56.50148367952522	98.95845697329378	494	186.30267062314542	224.7507418397626
1e-9	45.35311572700297	71.70919881305639	494	142.7566765578635	158.86646884272997
1e-8	35.3353115727003	50.525222551928785	494	101.33234421364986	112.6439169139466
1e-7	27.12166172106825	35.011869436201785	494	68.83382789317508	77.7893175074184
1e-6	19.4540059347181	23.219584569732937	494	38.83679525222552	49.78635014836795
1e-5	13.8486646884273	14.626112759643917	494	22.762611275964392	31.198813056379823
1e-4	9.080118694362017	8.694362017804155	446.7685459940653	11.456973293768547	17.222551928783382
0.001	4.943620178041543	4.516320474777448	6.353115727002968	4.6943620178041545	7.5222551928783385


==> plot_coil2_near_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	56.50148367952522	62.60830860534125	143.71810089020772	64.48367952522256	106.51038575667656
1e-9	45.35311572700297	49.39169139465876	122.01483679525224	51.00593471810089	80.85756676557864
1e-8	35.3353115727003	37.77151335311573	100.9406528189911	38.93768545994065	60.317507418397625
1e-7	27.12166172106825	28.145400593471813	80.93768545994065	28.85459940652819	43.448071216617215
1e-6	19.4540059347181	19.700296735905045	62.468842729970326	19.56379821958457	29.658753709198812
1e-5	13.8486646884273	13.12759643916914	45.72106824925816	12.872403560830861	19.35311572700297
1e-4	9.080118694362017	8.264094955489615	30.29673590504451	7.8486646884273	11.611275964391691
0.001	4.943620178041543	4.344213649851632	5.869436201780416	4.029673590504451	5.905044510385757


==> plot_engine1_far_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	16.53932061423918	19.11586784550954	28.616565844578876	32.73848301535598	41.72312703583062
1e-9	13.741740344346209	15.171707771056306	22.7919962773383	24.092135877152163	31.767333643555144
1e-8	11.124243834341554	11.924616100511866	17.44625407166124	17.718473708701723	22.25034899953467
1e-7	8.613308515588646	9.209399720800374	13.053978594695208	12.222429036761286	17.301070265239648
1e-6	6.981386691484412	7.143322475570033	7.122382503489996	8.258259655653793	13.702187063750582
1e-5	4.778501628664495	5.00046533271289	6.432294090274547	6.108422522103304	9.191717077710564
1e-4	3.626803164262448	4.002791996277338	4.026523964634714	5.010702652396464	8.044671940437413
0.001	2.7147510469986043	2.576893849204958	2.175430432759423	2.849382737475839	8


==> plot_engine1_far_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	16.53932061423918	16.829688227082364	28.111214518380642	16.72033503955328	22.81758957654723
1e-9	13.741740344346209	13.890181479758027	22.408096789204283	13.67333643555142	18.63983248022336
1e-8	11.124243834341554	11.150302466263378	17.207538389948816	10.774313634248488	14.602140530479293
1e-7	8.613308515588646	8.683108422522103	12.865984178687762	8.24616100511866	11.602605863192183
1e-6	6.981386691484412	7.195905072126571	9.091670544439275	6.451372731503025	8.536063285248954
1e-5	4.778501628664495	6.041414611447185	6.397394136807818	4.581200558399256	6
1e-4	3.626803164262448	4.29548627268497	4.008841321544905	3.636575151233132	4.137738483015356
0.001	2.7147510469986043	3.355979525360633	2.1661237785016287	2.9399720800372267	3.211261051651931


==> plot_engine1_mid_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	21.354418604651165	28.072558139534884	48.58558139534884	49.495348837209306	54.38744186046512
1e-9	17.476279069767443	20.773953488372094	36.98418604651163	35.5739534883721	42.01069767441861
1e-8	14.118139534883722	16.013488372093025	28.16883720930233	25.82372093023256	31.346511627906978
1e-7	11.097209302325583	11.923720930232559	19.97953488372093	17.823720930232557	22.268837209302326
1e-6	8.413953488372094	8.943720930232558	14.071627906976746	11.729767441860465	17.484651162790698
1e-5	6.371162790697674	7.024651162790699	9.196744186046512	8.690232558139535	12.111627906976745
1e-4	4.082325581395349	5.502790697674419	5.471627906976744	6.036744186046512	8.295813953488372
0.001	3.1497674418604653	3.102325581395349	2.7432558139534886	5.002790697674419	8.00139534883721


==> plot_engine1_mid_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	21.354418604651165	22.008837209302328	43.98651162790698	21.94325581395349	31.170697674418605
1e-9	17.476279069767443	17.809767441860465	34.309767441860465	17.690232558139535	25.166976744186048
1e-8	14.118139534883722	14.278139534883723	26.449767441860466	14.029302325581396	19.931162790697677
1e-7	11.097209302325583	11.031162790697675	19.195348837209302	10.676279069767443	15.246511627906978
1e-6	8.413953488372094	8.406511627906978	13.672093023255815	7.9111627906976745	11.651627906976746
1e-5	6.371162790697674	6.8860465116279075	9.093023255813954	5.774418604651163	7.906511627906977
1e-4	4.082325581395349	5.451627906976745	5.378604651162791	4.095348837209302	5.2376744186046515
0.001	3.1497674418604653	3.778604651162791	2.7334883720930234	3.250232558139535	3.4609302325581397


==> plot_engine1_near_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	27.559069767441862	45.50186046511628	156.36	80.51860465116279	88.22697674418605
1e-9	22.508837209302328	33.94511627906977	120.2079069767442	59.336744186046516	67.6493023255814
1e-8	18.04046511627907	23.920930232558142	88.66232558139535	41.23813953488372	47.47674418604652
1e-7	14.087441860465118	17.20046511627907	60.3139534883721	28.074883720930234	33.26139534883721
1e-6	10.689767441860466	11.691162790697675	37.29441860465116	18.114418604651163	23.40325581395349
1e-5	7.775813953488372	8.605581395348837	20.473488372093023	10.953023255813955	16.30744186046512
1e-4	5.393488372093024	6.005116279069767	9.724651162790698	7.312558139534884	9.813023255813954
0.001	3.449767441860465	4.395875910304583	4.330232558139535	4.006976744186048	8.017209302325583


==> plot_engine1_near_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	27.559069767441862	28.92325581395349	86.23767441860466	28.889302325581397	44.501395348837214
1e-9	22.508837209302328	23.410232558139537	67.71441860465117	23.312558139534886	35.74325581395349
1e-8	18.04046511627907	18.492558139534886	51.22232558139535	18.339069767441863	27.88186046511628
1e-7	14.087441860465118	14.260000000000002	36.77069767441861	13.98325581395349	21.113953488372093
1e-6	10.689767441860466	10.570232558139535	24.900465116279072	10.233488372093024	15.509767441860467
1e-5	7.775813953488372	7.839069767441861	15.438139534883721	7.123255813953489	10.84186046511628
1e-4	5.393488372093024	6.274418604651163	8.747441860465116	4.912558139534884	6.548372093023256
0.001	3.449767441860465	4.508372093023256	4.171162790697674	3.486976744186047	4.207441860465116


==> plot_torus1_far_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	12.768115942028986	13	17.002557544757032	18.81926683716965	22.533674339300937
1e-9	9.690537084398978	10.057971014492754	14.002983802216539	13.245524296675192	18.358056265984654
1e-8	8	9.027280477408354	9.426683716965046	9.842710997442456	18.081841432225065
1e-7	6.686274509803922	7.0274704749218354	8.863597612958227	8.68925831202046	12.27621483375959
1e-6	4.536231884057971	5.0025932802596639	5.125319693094629	7.028132992327366	10.235720375106565
1e-5	4	4.0054231453295	4.005541346973572	6.00383631713555	8
1e-4	3.3861892583120206	3.125316293050229	2.3793691389599316	3.000426257459505	8
0.001	1.536231884057971	2.055362014293754	2	3.00085251491901	8


==> plot_torus1_far_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	12.768115942028986	13	16.872975277067347	12.401960784313726	14.595055413469735
1e-9	9.690537084398978	10.040920716112533	13.747229326513214	9.325660699062233	12.639812446717817
1e-8	8	8.027280477408354	9.426683716965046	7.990196078431373	9.620204603580563
1e-7	6.686274509803922	7	8.863597612958227	6.3691389599317985	7.916027280477408
1e-6	4.536231884057971	6.931798806479113	5.117647058823529	4.652600170502984	5.703324808184143
1e-5	4	4.491048593350383	4.005541346973572	3.993606138107417	3.9744245524296673
1e-4	3.3861892583120206	3.9317988064791134	2.3793691389599316	3.4347826086956523	3.1167945439045184
0.001	1.536231884057971	2.4910485933503836	2	2.3209718670076724	2.4910485933503836


==> plot_torus1_mid_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	13.163613123135917	13	18.384746484874306	19.103962505325946	25.646357051555174
1e-9	11.590541116318704	12.145291861951426	16.65828717511717	16.644226672347678	19.332765232211333
1e-8	8.567959096719216	9.636131231359181	11.432893054963783	10.748189177673625	18.373242437153813
1e-7	7.690668939071155	7.930248205495938	9.102258201959948	9.531316574350233	18.29569663400085
1e-6	5.827013208351087	6.641134590902391	7.262462718363868	8.126970600766937	17.140605027694928
1e-5	4	4.483920192847283	4.7967618236046015	8.002982530890499	8.665104388581167
1e-4	3.5002130379207497	4.029381746316281	3.833404345973583	6.0004260758415	8
0.001	2.363442692799318	2.461728394959402	2	3.4930192837492	8


==> plot_torus1_mid_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	13.163613123135917	13	18.31742650191734	13.080954409884958	16.326800170430335
1e-9	11.590541116318704	12.129953131657434	16.351086493395822	11.05837239028547	13.826587132509585
1e-8	8.567959096719216	9.417128248828291	11.345121431614826	8.288027268853856	11.112484022155943
1e-7	7.690668939071155	7.036216446527481	9.102258201959948	7.103962505325947	9.104388581167447
1e-6	5.827013208351087	7	7.253089049850873	5.328930549637835	7.50021303792075
1e-5	4	5.2586280357903705	4.7967618236046015	4.084363016616957	4.077119727311461
1e-4	3.5002130379207497	4.0907541542394545	3.833404345973583	3.583723902854708	2.745206646783127
0.001	2.363442692799318	3.0587984661269703	2	2.530038346825735	2.501917341286749


==> plot_torus1_near_r0.dat <==
Error    SVD     r0-MDV     r0-sphere    r0-random     r0-Chebyshev 
1e-10	18.726459309757136	21.23519386450788	39.51768214742224	36.233063485300384	38.85982104814657
1e-9	15.399659139326799	16.45632722624627	29.961227098423517	27.151256923732422	31.060076693651467
1e-8	12.790370685982104	13.362590541116319	23.51342138900724	20.732424371538134	23.95994887089902
1e-7	9.990626331487004	10.778014486578611	17.141457179377927	14.683851725607157	19.824456753302087
1e-6	7.881550916063059	8.68001704303366	11.924158500213037	10.551342138900724	18.35705155517682
1e-5	5.717937792927141	7.04938274616472	7.875159778440562	7.43800596506178	15.163613123135917
1e-4	4.2270984235193865	4.85021930291837	5.11972731146144	6.028547081380486	9.227098423519386
0.001	2.8909245845760543	2.54039183746574	2.605879846612697	2.000852151682999	8


==> plot_torus1_near_r1.dat <==
Error    SVD     r1-MDV     r1-sphere    r1-random     r1-Chebyshev 
1e-10	18.726459309757136	18.46399659139327	36.30933106092884	19.094162760971454	26.57775884107371
1e-9	15.399659139326799	15.302513847464848	28.084363016616958	15.542820622070728	21.346825734980825
1e-8	12.790370685982104	12.933106092884533	22.361312313591817	12.525351512569237	17.071580741371964
1e-7	9.990626331487004	10.428632296548786	16.51981252662974	9.734980826587131	13.21772475500639
1e-6	7.881550916063059	7.95952279505752	11.683425649765658	7.343843204090327	10.603749467405198
1e-5	5.717937792927141	6.872603323391563	7.804005112910097	5.3365999147848315	7.265019173412867
1e-4	4.2270984235193865	5.272688538559863	5.084363016616957	4.1640391989774175	3.9544098849595226
0.001	2.8909245845760543	3.8453344695355773	2.577758841073711	3.1180230080954408	2.7285896889646355


==> r0_mdv_vs_circle.dat <==
Error	SVD	r0-sphere	r0-mdv	r0-random	r0-Cheb
1.000000e-14	23.000000	37.000000	63.000000	82.200000	36.000000
1.000000e-13	21.000000	30.000000	51.000000	72.600000	36.000000
1.000000e-12	19.000000	27.000000	37.000000	67.600000	30.000000
1.000000e-11	17.000000	27.000000	37.000000	54.400000	25.000000
1.000000e-10	15.000000	24.000000	37.000000	40.400000	20.000000
1.000000e-09	13.000000	19.000000	37.000000	32.500000	20.000000
1.000000e-08	11.000000	17.000000	19.000000	24.300000	16.000000
1.000000e-07	10.000000	15.000000	13.000000	18.700000	20.000000
1.000000e-06	9.000000	13.000000	17.000000	14.000000	12.000000
1.000000e-05	7.000000	9.000000	17.000000	10.600000	9.000000
1.000000e-04	5.000000	7.000000	7.000000	8.300000	8.000000
1.000000e-03	3.000000	5.000000	5.000000	6.100000	4.000000
1.000000e-02	3.000000	4.000000	4.000000	4.000000	4.000000
1.000000e-01	1.000000	4.000000	4.000000	4.000000	4.000000


==> r0r1r2.dat <==
Error	SVD	r0-sphere	r0-mdv	r0-random	r0-Cheb	r1-sphere	r1-mdv	r1-random	r1-Cheb	r2-sphere	r2-mdv	r2-random	r2-Cheb
1.000000e-10	4.200000e+01	1.400000e+02	9.400000e+01	1.761600e+02	1.200000e+02	1.040000e+02	5.300000e+01	5.376000e+01	7.500000e+01	4.200000e+01	4.200000e+01	4.200000e+01	4.200000e+01	
1.000000e-09	3.400000e+01	1.150000e+02	7.000000e+01	1.366400e+02	1.200000e+02	8.400000e+01	4.400000e+01	4.484000e+01	6.500000e+01	3.400000e+01	3.400000e+01	3.400000e+01	3.400000e+01	
1.000000e-08	2.600000e+01	7.700000e+01	4.600000e+01	9.640000e+01	8.000000e+01	6.200000e+01	3.400000e+01	3.528000e+01	5.100000e+01	2.600000e+01	2.600000e+01	2.600000e+01	2.600000e+01	
1.000000e-07	2.100000e+01	6.300000e+01	3.300000e+01	7.092000e+01	4.800000e+01	5.000000e+01	2.700000e+01	2.784000e+01	3.600000e+01	2.100000e+01	2.100000e+01	2.100000e+01	2.100000e+01	
1.000000e-06	1.600000e+01	4.100000e+01	3.000000e+01	4.724000e+01	3.600000e+01	3.600000e+01	2.400000e+01	2.116000e+01	2.800000e+01	1.600000e+01	1.600000e+01	1.600000e+01	1.600000e+01	
1.000000e-05	1.100000e+01	2.700000e+01	1.900000e+01	2.644000e+01	2.700000e+01	2.500000e+01	1.600000e+01	1.500000e+01	2.000000e+01	1.100000e+01	1.100000e+01	1.100000e+01	1.100000e+01	
1.000000e-04	8.000000e+00	1.700000e+01	1.000000e+01	1.208000e+01	1.800000e+01	1.600000e+01	9.000000e+00	9.160000e+00	1.400000e+01	8.000000e+00	8.000000e+00	7.920000e+00	8.000000e+00	
1.000000e-03	4.000000e+00	1.000000e+01	7.000000e+00	7.040000e+00	1.200000e+01	1.000000e+01	7.000000e+00	5.360000e+00	1.000000e+01	4.000000e+00	4.000000e+00	4.000000e+00	4.000000e+00	
1.000000e-02	2.000000e+00	4.000000e+00	4.000000e+00	4.400000e+00	4.000000e+00	4.000000e+00	4.000000e+00	3.880000e+00	3.000000e+00	2.000000e+00	2.000000e+00	2.000000e+00	2.000000e+00	
1.000000e-01	1.000000e+00	4.000000e+00	4.000000e+00	4.000000e+00	4.000000e+00	3.000000e+00	3.000000e+00	2.280000e+00	3.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00	


==> r1_mdv_vs_circle.dat <==
Error	SVD	r0-sphere	r0-mdv	r0-random	r0-Cheb
1.000000e-14	23.000000	26.000000	25.000000	24.500000	27.000000
1.000000e-13	21.000000	23.000000	23.000000	22.700000	24.000000
1.000000e-12	19.000000	21.000000	21.000000	20.900000	22.000000
1.000000e-11	17.000000	20.000000	19.000000	18.800000	20.000000
1.000000e-10	15.000000	18.000000	18.000000	16.900000	17.000000
1.000000e-09	13.000000	15.000000	15.000000	14.900000	16.000000
1.000000e-08	11.000000	14.000000	13.000000	13.000000	14.000000
1.000000e-07	10.000000	13.000000	11.000000	11.100000	13.000000
1.000000e-06	9.000000	11.000000	11.000000	9.100000	10.000000
1.000000e-05	7.000000	9.000000	9.000000	7.200000	8.000000
1.000000e-04	5.000000	7.000000	7.000000	5.800000	7.000000
1.000000e-03	3.000000	5.000000	5.000000	4.600000	4.000000
1.000000e-02	3.000000	4.000000	3.000000	3.100000	4.000000
1.000000e-01	1.000000	3.000000	3.000000	2.600000	3.000000

